Over-The-Air Computation in Correlated Channels

This paper addresses the problem of Over-The-Air (OTA) computation in wireless networks which has the potential to realize huge efficiency gains for instance in training of distributed ML models. We provide non-asymptotic, theoretical guarantees for OTA computation in fast-fading wireless channels where the fading and noise may be correlated. The distributions of fading and noise are not restricted to Gaussian distributions, but instead are assumed to follow a distribution in the more general sub-gaussian class. Furthermore, our result does not make any assumptions on the distribution of the sources and therefore, it can, e.g., be applied to arbitrarily correlated sources. We illustrate our analysis with numerical evaluations for OTA computation of two example functions in large wireless networks: the arithmetic mean and the Euclidean norm.

==> noniid_mean_chuses.csv <==
chuses, dist_users_40_noise_-20.0, dist_users_2560_noise_30.0, tdma_users_40_noise_-20.0, tdma_users_2560_noise_30.0
1.000000000000000000e+03, 3.501869810422813178e-04, 9.073626209319952647e-04, 3.983816589717514129e-04, 1.000000000000000000e+00
2.000000000000000000e+03, 1.652933204146000490e-04, 4.803518529795491984e-04, 2.036029484271393349e-04, 1.000000000000000000e+00
5.000000000000000000e+03, 7.314660300834985784e-05, 1.725338986267482865e-04, 8.063638939986793298e-05, 1.000000000000000000e+00
1.000000000000000000e+04, 3.487105824490552682e-05, 7.906467409571386006e-05, 3.962815513624357385e-05, 1.000000000000000000e+00
1.500000000000000000e+04, 2.175088993117097486e-05, 6.121073502206771111e-05, 2.268332829915212839e-05, 1.000000000000000000e+00
2.000000000000000000e+04, 1.693421527660489285e-05, 4.321249961010368711e-05, 2.135867554468650619e-05, 1.000000000000000000e+00
2.500000000000000000e+04, 1.189602323846169979e-05, 3.676847754125469957e-05, 1.615771578901244789e-05, 1.000000000000000000e+00
3.000000000000000000e+04, 1.013644660857142170e-05, 2.615987472985909740e-05, 1.289021897432151450e-05, 1.000000000000000000e+00
4.000000000000000000e+04, 7.841504531447478861e-06, 2.095729507311292590e-05, 8.778189964086195442e-06, 1.000000000000000000e+00
5.000000000000000000e+04, 7.191433021786342734e-06, 1.649162130292471199e-05, 7.856135276719555024e-06, 1.000000000000000000e+00
1.000000000000000000e+05, 3.641383527294690434e-06, 9.292327714648202452e-06, 4.344234256494234848e-06, 1.000000000000000000e+00


==> noniid_mean_noise.csv <==
noise_power_dB, dist_users_40_chuses_1000, dist_users_2560_chuses_100000, tdma_users_40_chuses_1000, tdma_users_2560_chuses_100000
-2.000000000000000000e+01, 3.501869810422813178e-04, 3.770416823695735154e-06, 3.983816589717514129e-04, 4.175819755895298246e-06
-1.000000000000000000e+01, 3.111559381183118451e-04, 3.082092523905992561e-06, 4.881930762962009038e-04, 5.119441177543354096e-06
0.000000000000000000e+00, 3.459184441392630367e-04, 3.298089283481217212e-06, 2.206780658029519962e-03, 2.410104626619397907e-05
1.000000000000000000e+01, 6.510247580304531247e-04, 3.282812927578668057e-06, 1.108931007803498625e-01, 1.048409901590719112e-03
2.000000000000000000e+01, 8.861272914107128432e-03, 3.851028646316687831e-06, 1.000000000000000000e+00, 9.843240796485652755e-02
3.000000000000000000e+01, 6.555696699683515316e-01, 9.292327714648202452e-06, 1.000000000000000000e+00, 1.000000000000000000e+00
4.000000000000000000e+01, 1.000000000000000000e+00, 1.884924835049055843e-04, 1.000000000000000000e+00, 1.000000000000000000e+00
5.000000000000000000e+01, 1.000000000000000000e+00, 1.493588297469775408e-02, 1.000000000000000000e+00, 1.000000000000000000e+00


==> noniid_mean_users.csv <==
users, dist_noise_-20.0_chuses_1000, dist_noise_20.0_chuses_100000, tdma_noise_-20.0_chuses_1000, tdma_noise_20.0_chuses_100000
1.000000000000000000e+01, 3.122494517252030993e-04, 1.054699914667898367e-03, 4.148072708062802878e-04, 9.435853215371643732e-02
2.000000000000000000e+01, 2.910089069469495512e-04, 2.928901744498875557e-04, 3.985350708632141598e-04, 1.011128474127252624e-01
4.000000000000000000e+01, 3.501869810422813178e-04, 8.973334697642769528e-05, 3.983816589717514129e-04, 1.026348066321636915e-01
8.000000000000000000e+01, 3.474161433266956950e-04, 2.974218115377025550e-05, 4.540275214957460769e-04, 9.907915134887605724e-02
1.600000000000000000e+02, 3.703567145215159724e-04, 1.320688168733866144e-05, 4.396054024807989906e-04, 9.987296766887546196e-02
3.200000000000000000e+02, 3.408735949398576876e-04, 6.612852057991383325e-06, 3.497372276323668159e-04, 9.977324771867647490e-02
6.400000000000000000e+02, 3.266902391040509349e-04, 5.172255978957108891e-06, 5.943320036893592982e-04, 1.059569476221585704e-01
1.280000000000000000e+03, 3.050716401279692609e-04, 4.699112232007198026e-06, 1.000000000000000000e+00, 9.834411434574097388e-02
2.560000000000000000e+03, 3.425614172933954919e-04, 3.851028646316687831e-06, 1.000000000000000000e+00, 9.843240796485652755e-02


==> noniid_norm_chuses.csv <==
chuses, dist_users_40_noise_-20.0, dist_users_2560_noise_30.0, tdma_users_40_noise_-20.0, tdma_users_2560_noise_30.0
1.000000000000000000e+03, 4.120211879486410274e-03, 1.611278351567166478e+00, 7.221525584569133890e-03, 5.059644256269407236e+01
2.000000000000000000e+03, 1.819670135011503291e-03, 9.409387356939713509e-01, 3.287694262800685586e-03, 5.059644256269407236e+01
5.000000000000000000e+03, 8.009731699378177952e-04, 3.916368361138667376e-01, 1.316526610645805126e-03, 5.059644256269407236e+01
1.000000000000000000e+04, 3.859115907185273826e-04, 2.594028459566483646e-01, 6.535595761259678504e-04, 5.059644256269407236e+01
1.500000000000000000e+04, 2.745373728432750704e-04, 1.769537487600177650e-01, 4.432569768093556233e-04, 5.059644256269407236e+01
2.000000000000000000e+04, 1.886468474472931354e-04, 1.288263125480439142e-01, 3.337783378423472662e-04, 5.059644256269407236e+01
2.500000000000000000e+04, 1.725536271182695177e-04, 1.010391414392708964e-01, 2.640013452453082352e-04, 5.059644256269407236e+01
3.000000000000000000e+04, 1.337602702468070764e-04, 7.756317642846773108e-02, 2.220244981365364963e-04, 5.059644256269407236e+01
4.000000000000000000e+04, 9.548598333842712202e-05, 6.480545844144115775e-02, 1.822151381416812295e-04, 5.059644256269407236e+01
5.000000000000000000e+04, 7.413419080858241357e-05, 5.346910777077871352e-02, 1.310550321440764204e-04, 5.059644256269407236e+01
1.000000000000000000e+05, 4.187995728720405220e-05, 1.973099914445330602e-02, 6.212099110316331976e-05, 5.059644256269407236e+01


==> noniid_norm_noise.csv <==
noise_power_dB, dist_users_40_chuses_1000, dist_users_2560_chuses_100000, tdma_users_40_chuses_1000, tdma_users_2560_chuses_100000
-2.000000000000000000e+01, 4.120211879486410274e-03, 2.363662167622076257e-03, 7.221525584569133890e-03, 4.280653718539868813e-03
-1.000000000000000000e+01, 3.782000562590771050e-03, 2.565455041201148301e-03, 1.049719314079382119e-02, 6.393381556650224243e-03
0.000000000000000000e+00, 5.226109268627167868e-03, 2.635345918524725339e-03, 1.128449015590349408e-01, 1.471081795155262939e-01
1.000000000000000000e+01, 1.752407561220991131e-02, 2.409996642702426622e-03, 2.968604954335215762e+00, 5.469469202412148512e+00
2.000000000000000000e+01, 4.206879581487120712e-01, 3.258945270840863696e-03, 6.324555320336759046e+00, 5.059644256269407236e+01
3.000000000000000000e+01, 6.324555320336759046e+00, 1.973099914445330602e-02, 6.324555320336759046e+00, 5.059644256269407236e+01
4.000000000000000000e+01, 6.324555320336759046e+00, 1.168440732368511092e+00, 6.324555320336759046e+00, 5.059644256269407236e+01
5.000000000000000000e+01, 6.324555320336759046e+00, 4.981367821773336857e+01, 6.324555320336759046e+00, 5.059644256269407236e+01


==> noniid_norm_users.csv <==
users, dist_noise_-20.0_chuses_1000, dist_noise_20.0_chuses_100000, tdma_noise_-20.0_chuses_1000, tdma_noise_20.0_chuses_100000
1.000000000000000000e+01, 9.620309140127597958e-04, 2.178937796566524782e-02, 1.463846228441787823e-03, 7.630628862315069760e-01
2.000000000000000000e+01, 1.952716088611233542e-03, 1.083527910647534218e-02, 3.121126875592139700e-03, 1.450858299321272193e+00
4.000000000000000000e+01, 4.120211879486410274e-03, 7.916807208976011506e-03, 7.221525584569133890e-03, 2.883210883808613012e+00
8.000000000000000000e+01, 8.035262316157719409e-03, 4.264052533740518743e-03, 1.396033123613586897e-02, 5.550348592837013761e+00
1.600000000000000000e+02, 1.535438751340464751e-02, 2.915853309008259019e-03, 2.817101750829636986e-02, 1.247663026551480492e+01
3.200000000000000000e+02, 3.245082064277036993e-02, 2.957882107915710875e-03, 5.887156283586565675e-02, 1.788854381999831844e+01
6.400000000000000000e+02, 6.389690915823019457e-02, 1.880585660746386363e-03, 1.667670218533429671e-01, 2.529822128134703618e+01
1.280000000000000000e+03, 1.153859019558343829e-01, 2.024938352893278833e-03, 3.577708763999663688e+01, 3.577708763999663688e+01
2.560000000000000000e+03, 2.872106048548159762e-01, 3.258945270840863696e-03, 5.059644256269407236e+01, 5.059644256269407236e+01

